CLSRIL-23: Cross Lingual Speech Representations for Indic Languages

We present a CLSRIL-23, a self supervised learning based audio pre-trained model which learns cross lingual speech representations from raw audio across 23 Indic languages. It is built on top of wav2vec 2.0 which is solved by training a contrastive task over masked latent speech representations and jointly learns the quantization of latents shared across all languages. We compare the language wise loss during pretraining to compare effects of monolingual and multilingual pretraining. Performance on some downstream fine-tuning tasks for speech recognition is also compared and our experiments show that multilingual pretraining outperforms monolingual training, in terms of learning speech representations which encodes phonetic similarity of languages and also in terms of performance on down stream tasks. A decrease of 5% is observed in WER and 9.5% in CER when a multilingual pretrained model is used for finetuning in Hindi. All the code models are also open sourced. CLSRIL-23 is a model trained on $23$ languages and almost 10,000 hours of audio data to facilitate research in speech recognition for Indic languages. We hope that new state of the art systems will be created using the self supervised approach, especially for low resources Indic languages.

==> simulation_data/train_acc_clsril.csv <==
"Step","run_2 - train/accuracy","run_2 - train/accuracy__MIN","run_2 - train/accuracy__MAX","run_1 - train/accuracy","run_1 - train/accuracy__MIN","run_1 - train/accuracy__MAX"
"1446","","","","0.44808","0.44808","0.44808"
"3075","","","","0.47312","0.47312","0.47312"
"4704","","","","0.48626","0.48626","0.48626"
"6333","","","","0.49566","0.49566","0.49566"
"7961","","","","0.50395","0.50395","0.50395"
"9588","","","","0.51078","0.51078","0.51078"
"11217","","","","0.51656","0.51656","0.51656"
"12845","","","","0.52099","0.52099","0.52099"
"14474","","","","0.52537","0.52537","0.52537"
"16103","0.52918","0.52918","0.52918","","",""
"17730","0.5326","0.5326","0.5326","","",""
"19359","0.5365","0.5365","0.5365","","",""
"20986","0.54094","0.54094","0.54094","","",""
"22614","0.54409","0.54409","0.54409","","",""
"24243","0.54653","0.54653","0.54653","","",""
"25870","0.54874","0.54874","0.54874","","",""
"27499","0.55053","0.55053","0.55053","","",""
"29128","0.55166","0.55166","0.55166","","",""

==> simulation_data/train_loss_clsril.csv <==
"Step","run_2 - train/loss","run_2 - train/loss__MIN","run_2 - train/loss__MAX","run_1 - train/loss","run_1 - train/loss__MIN","run_1 - train/loss__MAX"
"1446","","","","3.061","3.061","3.061"
"3075","","","","2.881","2.881","2.881"
"4704","","","","2.794","2.794","2.794"
"6333","","","","2.735","2.735","2.735"
"7961","","","","2.685","2.685","2.685"
"9588","","","","2.643","2.643","2.643"
"11217","","","","2.608","2.608","2.608"
"12845","","","","2.581","2.581","2.581"
"14474","","","","2.554","2.554","2.554"
"16103","2.527","2.527","2.527","","",""
"17730","2.504","2.504","2.504","","",""
"19359","2.483","2.483","2.483","","",""
"20986","2.46","2.46","2.46","","",""
"22614","2.444","2.444","2.444","","",""
"24243","2.431","2.431","2.431","","",""
"25870","2.42","2.42","2.42","","",""
"27499","2.41","2.41","2.41","","",""
"29128","2.404","2.404","2.404","","",""

==> simulation_data/valid_acc_clsril.csv <==
"Step","run_2 - valid/accuracy","run_2 - valid/accuracy__MIN","run_2 - valid/accuracy__MAX","run_1 - valid/accuracy","run_1 - valid/accuracy__MIN","run_1 - valid/accuracy__MAX"
"1446","","","","0.5062","0.5062","0.5062"
"3075","","","","0.52911","0.52911","0.52911"
"4704","","","","0.54467","0.54467","0.54467"
"5000","","","","0.54084","0.54084","0.54084"
"6333","","","","0.5525","0.5525","0.5525"
"7961","","","","0.55907","0.55907","0.55907"
"9588","","","","0.56903","0.56903","0.56903"
"10000","","","","0.56761","0.56761","0.56761"
"11217","","","","0.5734","0.5734","0.5734"
"12845","","","","0.57563","0.57563","0.57563"
"14474","","","","0.58162","0.58162","0.58162"
"15000","","","","0.58017","0.58017","0.58017"
"16103","0.58412","0.58412","0.58412","","",""
"17730","0.589","0.589","0.589","","",""
"19359","0.59419","0.59419","0.59419","","",""
"20000","0.59093","0.59093","0.59093","","",""
"20986","0.59534","0.59534","0.59534","","",""
"22614","0.5986","0.5986","0.5986","","",""
"24243","0.59828","0.59828","0.59828","","",""
"25000","0.6017","0.6017","0.6017","","",""
"25870","0.60399","0.60399","0.60399","","",""
"27499","0.60321","0.60321","0.60321","","",""
"29128","0.60457","0.60457","0.60457","","",""

==> simulation_data/valid_loss_clsril.csv <==
"Step","run_2 - valid/loss","run_2 - valid/loss__MIN","run_2 - valid/loss__MAX","run_1 - valid/loss","run_1 - valid/loss__MIN","run_1 - valid/loss__MAX"
"1446","","","","2.743","2.743","2.743"
"3075","","","","2.597","2.597","2.597"
"4704","","","","2.509","2.509","2.509"
"5000","","","","2.531","2.531","2.531"
"6333","","","","2.466","2.466","2.466"
"7961","","","","2.428","2.428","2.428"
"9588","","","","2.369","2.369","2.369"
"10000","","","","2.374","2.374","2.374"
"11217","","","","2.341","2.341","2.341"
"12845","","","","2.328","2.328","2.328"
"14474","","","","2.29","2.29","2.29"
"15000","","","","2.296","2.296","2.296"
"16103","2.27","2.27","2.27","","",""
"17730","2.247","2.247","2.247","","",""
"19359","2.215","2.215","2.215","","",""
"20000","2.231","2.231","2.231","","",""
"20986","2.21","2.21","2.21","","",""
"22614","2.189","2.189","2.189","","",""
"24243","2.194","2.194","2.194","","",""
"25000","2.173","2.173","2.173","","",""
"25870","2.159","2.159","2.159","","",""
"27499","2.165","2.165","2.165","","",""
"29128","2.162","2.162","2.162","","",""

==> simulation_data/wandb_export_2021-07-07T18_03_52.504+05_30.csv <==
"Name","valid/loss","State","Notes","User","Tags","Created","Runtime","Sweep","bmuf.average_sync","bmuf.block_lr","bmuf.block_momentum","bmuf.distributed_world_size","bmuf.global_sync_iter","bmuf.use_nbm","bmuf.warmup_iterations","checkpoint.best_checkpoint_metric","checkpoint.checkpoint_shard_count","checkpoint.checkpoint_suffix","checkpoint.keep_best_checkpoints","checkpoint.keep_interval_updates","checkpoint.keep_interval_updates_pattern","checkpoint.keep_last_epochs","checkpoint.load_checkpoint_on_all_dp_ranks","checkpoint.maximize_best_checkpoint_metric","checkpoint.model_parallel_size","checkpoint.no_epoch_checkpoints","checkpoint.no_last_checkpoints","checkpoint.no_save","checkpoint.no_save_optimizer_state","checkpoint.optimizer_overrides","checkpoint.patience","checkpoint.reset_dataloader","checkpoint.reset_lr_scheduler","checkpoint.reset_meters","checkpoint.reset_optimizer","checkpoint.restore_file","checkpoint.save_dir","checkpoint.save_interval","checkpoint.save_interval_updates","checkpoint.write_checkpoints_asynchronously","common.all_gather_list_size","common.azureml_logging","common.bf16","common.cpu","common.empty_cache_freq","common.fp16","common.fp16_init_scale","common.fp16_no_flatten_grads","common.fp16_scale_tolerance","common.log_format","common.log_interval","common.memory_efficient_bf16","common.memory_efficient_fp16","common.min_loss_scale","common.model_parallel_size","common.no_progress_bar","common.plasma_path","common.profile","common.reset_logging","common.seed","common.suppress_crashes","common.tensorboard_logdir","common.tpu","common.use_plasma_view","common.wandb_project","common_eval.model_overrides","common_eval.quiet","criterion._name","criterion.infonce","criterion.log_keys","criterion.loss_weights","dataset.curriculum","dataset.data_buffer_size","dataset.disable_validation","dataset.gen_subset","dataset.max_tokens","dataset.max_tokens_valid","dataset.num_shards","dataset.num_workers","dataset.required_batch_size_multiple","dataset.required_seq_len_multiple","dataset.shard_id","dataset.skip_invalid_size_inputs_valid_test","dataset.train_subset","dataset.valid_subset","dataset.validate_after_updates","dataset.validate_interval","dataset.validate_interval_updates","distributed_training.broadcast_buffers","distributed_training.bucket_cap_mb","distributed_training.cpu_offload","distributed_training.ddp_backend","distributed_training.device_id","distributed_training.distributed_backend","distributed_training.distributed_no_spawn","distributed_training.distributed_num_procs","distributed_training.distributed_port","distributed_training.distributed_rank","distributed_training.distributed_world_size","distributed_training.fast_stat_sync","distributed_training.find_unused_parameters","distributed_training.fix_batches_to_gpus","distributed_training.fp16","distributed_training.fp32_reduce_scatter","distributed_training.heartbeat_timeout","distributed_training.localsgd_frequency","distributed_training.memory_efficient_fp16","distributed_training.no_reshard_after_forward","distributed_training.nprocs_per_node","distributed_training.pipeline_checkpoint","distributed_training.pipeline_chunks","distributed_training.pipeline_model_parallel","distributed_training.slowmo_algorithm","distributed_training.tpu","distributed_training.zero_sharding","eval_lm.context_window","eval_lm.output_word_probs","eval_lm.output_word_stats","eval_lm.softmax_batch","generation.beam","generation.diverse_beam_groups","generation.diverse_beam_strength","generation.diversity_rate","generation.iter_decode_eos_penalty","generation.iter_decode_force_max_iter","generation.iter_decode_max_iter","generation.iter_decode_with_beam","generation.iter_decode_with_external_reranker","generation.lenpen","generation.lm_weight","generation.match_source_len","generation.max_len_a","generation.max_len_b","generation.min_len","generation.nbest","generation.no_beamable_mm","generation.no_early_stop","generation.no_repeat_ngram_size","generation.no_seed_provided","generation.prefix_size","generation.print_step","generation.retain_dropout","generation.retain_iter_history","generation.sacrebleu","generation.sampling","generation.sampling_topk","generation.sampling_topp","generation.score_reference","generation.temperature","generation.unkpen","generation.unnormalized","interactive.buffer_size","interactive.input","job_logging_cfg.disable_existing_loggers","job_logging_cfg.formatters.simple.format","job_logging_cfg.handlers.console.class","job_logging_cfg.handlers.console.formatter","job_logging_cfg.handlers.console.stream","job_logging_cfg.handlers.file.class","job_logging_cfg.handlers.file.filename","job_logging_cfg.handlers.file.formatter","job_logging_cfg.root.handlers","job_logging_cfg.root.level","job_logging_cfg.version","lr_scheduler._name","lr_scheduler.end_learning_rate","lr_scheduler.lr","lr_scheduler.power","lr_scheduler.total_num_update","lr_scheduler.warmup_updates","model._name","model.activation_dropout","model.activation_fn","model.attention_dropout","model.codebook_negatives","model.conv_bias","model.conv_feature_layers","model.conv_pos","model.conv_pos_groups","model.cross_sample_negatives","model.dropout","model.dropout_features","model.dropout_input","model.encoder_attention_heads","model.encoder_embed_dim","model.encoder_ffn_embed_dim","model.encoder_layerdrop","model.encoder_layers","model.extractor_mode","model.feature_grad_mult","model.final_dim","model.latent_dim","model.latent_groups","model.latent_temp","model.latent_vars","model.layer_norm_first","model.logit_temp","model.mask_channel_length","model.mask_channel_min_space","model.mask_channel_other","model.mask_channel_prob","model.mask_channel_selection","model.mask_length","model.mask_min_space","model.mask_other","model.mask_prob","model.mask_selection","model.negatives_from_everywhere","model.no_mask_channel_overlap","model.no_mask_overlap","model.num_negatives","model.quantize_input","model.quantize_targets","model.same_quantizer","model.target_glu","optimization.clip_norm","optimization.lr","optimization.max_epoch","optimization.max_update","optimization.sentence_avg","optimization.stop_min_lr","optimization.stop_time_hours","optimization.update_freq","optimization.use_bmuf","optimizer._name","optimizer.adam_betas","optimizer.adam_eps","optimizer.lr","optimizer.tpu","optimizer.use_old_adam","optimizer.weight_decay","task._name","task.autoregressive","task.conv_feature_layers","task.data","task.enable_padding","task.encoder_embed_dim","task.eval_wer","task.eval_wer_config.beam","task.eval_wer_config.diverse_beam_groups","task.eval_wer_config.diverse_beam_strength","task.eval_wer_config.diversity_rate","task.eval_wer_config.iter_decode_eos_penalty","task.eval_wer_config.iter_decode_force_max_iter","task.eval_wer_config.iter_decode_max_iter","task.eval_wer_config.iter_decode_with_beam","task.eval_wer_config.iter_decode_with_external_reranker","task.eval_wer_config.lenpen","task.eval_wer_config.lm_weight","task.eval_wer_config.match_source_len","task.eval_wer_config.max_len_a","task.eval_wer_config.max_len_b","task.eval_wer_config.min_len","task.eval_wer_config.nbest","task.eval_wer_config.no_beamable_mm","task.eval_wer_config.no_early_stop","task.eval_wer_config.no_repeat_ngram_size","task.eval_wer_config.no_seed_provided","task.eval_wer_config.prefix_size","task.eval_wer_config.print_step","task.eval_wer_config.retain_dropout","task.eval_wer_config.retain_iter_history","task.eval_wer_config.sacrebleu","task.eval_wer_config.sampling","task.eval_wer_config.sampling_topk","task.eval_wer_config.sampling_topp","task.eval_wer_config.score_reference","task.eval_wer_config.temperature","task.eval_wer_config.unkpen","task.eval_wer_config.unnormalized","task.eval_wer_post_process","task.mask_channel_length","task.mask_channel_min_space","task.mask_channel_other","task.mask_channel_prob","task.mask_channel_selection","task.mask_length","task.mask_min_space","task.mask_other","task.mask_prob","task.mask_selection","task.max_sample_size","task.min_sample_size","task.no_mask_channel_overlap","task.no_mask_overlap","task.normalize","task.num_batch_buckets","task.precompute_mask_indices","task.sample_rate","task.tpu","train/accuracy","train/bsz","train/code_perplexity","train/gb_free","train/gnorm","train/loss","train/loss_0","train/loss_1","train/loss_2","train/loss_scale","train/lr","train/nsentences","train/ntokens","train/prob_perplexity","train/temp","train/train_wall","train/ups","train/wall","train/wpb","train/wps","train_inner/accuracy","train_inner/bsz","train_inner/code_perplexity","train_inner/gb_free","train_inner/gnorm","train_inner/loss","train_inner/loss_0","train_inner/loss_1","train_inner/loss_2","train_inner/loss_scale","train_inner/lr","train_inner/nsentences","train_inner/ntokens","train_inner/prob_perplexity","train_inner/temp","train_inner/train_wall","train_inner/ups","train_inner/wall","train_inner/wpb","train_inner/wps","valid/accuracy","valid/best_loss","valid/bsz","valid/code_perplexity","valid/loss_0","valid/loss_1","valid/nsentences","valid/ntokens","valid/prob_perplexity","valid/temp","valid/wpb","valid/wps","valid/loss_2"
"hindi_hindi/","2.232","finished","-","harveenchadha","","2021-05-31T14:14:23.000Z","12592","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/hindi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/hindi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/hindi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.53202","333","342.461","6.8","0.365","2.507","2.44","0.063","0.004","0.5","0","333","115918","359.666","1.337","20","0","12592","115918","0","0.53202","333","342.461","6.8","0.365","2.507","2.44","0.063","0.004","0.5","0","333","115918","359.666","1.337","20","0","26","115918","0","0.59105","2.19","5.2","337.995","2.164","0.064","5.1556515661732005","1813.4159031704685","356.407","1.337","1813.4","22724.5","0.004"
"hindi/","2.249","finished","-","harveenchadha","","2021-05-31T23:32:20.000Z","12667","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/hindi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/hindi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/hindi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/hindi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.53548","323","382.815","6.8","0.338","2.49","2.431","0.053","0.006","0.0625","0.000404234375","323","116314","404.026","1.757","20","0","12669","116314","0","0.53548","323","382.815","6.8","0.338","2.49","2.431","0.053","0.006","0.0625","0.000404234375","323","116314","404.026","1.757","20","0","27","116314","0","0.58673","2.159","5.2","384.821","2.19","0.053","5.1556515661732005","1813.413012262533","406.55","1.757","1813.4","22588.7","0.006"
"kannada_v2/","2.264","finished","-","harveenchadha","","2021-06-01T03:03:51.000Z","1294","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/kannada_v2/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/kannada_v2/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/kannada_v2/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/kannada_v2/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.54858","322","363.987","7.3","0.391","2.467","2.403","0.057","0.007","0.0625","0.000404234375","322","114033","384.685","1.757","21","0","1295","114033","0","0.54858","322","363.987","7.3","0.391","2.467","2.403","0.057","0.007","0.0625","0.000404234375","322","114033","384.685","1.757","21","0","28","114033","0","0.58974","2.159","5.2","375.305","2.203","0.055","5.159663865546219","1814.020053475936","396.841","1.757","1814","22576","0.007"
"dogri/","2.344","finished","-","harveenchadha","","2021-05-31T22:37:00.000Z","58","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/dogri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/dogri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/dogri/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/dogri/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.56923","14","365.156","7.4","1.381","2.361","2.298","0.056","0.007","0.0625","0.000404234375","14","4817","389.403","1.757","1","0","59","4817","0","0.56923","14","365.156","7.4","1.381","2.361","2.298","0.056","0.007","0.0625","0.000404234375","14","4817","389.403","1.757","1","0","8","4817","0","0.58384","2.159","5.1","367.457","2.281","0.057","5.1271477663230245","1809.5515463917525","387.814","1.757","1809.6","22373.7","0.007"
"sanskrit/","2.426","finished","-","harveenchadha","","2021-06-01T04:54:49.000Z","178","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/sanskrit/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/sanskrit/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/sanskrit/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/sanskrit/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.51324","52","376.588","7.3","0.733","2.632","2.573","0.053","0.007","0.0625","0.000404234375","52","18311","399.68","1.757","3","0","178","18311","0","0.51324","52","376.588","7.3","0.733","2.632","2.573","0.053","0.007","0.0625","0.000404234375","52","18311","399.68","1.757","3","0","10","18311","0","0.5605","2.159","5.2","387.591","2.367","0.052","5.1515601783060925","1814.6825160970775","409.031","1.757","1814.7","22493.4","0.007"
"hindi_dogri/","2.468","finished","-","harveenchadha","","2021-05-31T13:19:30.000Z","58","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/dogri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/dogri/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/dogri/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.49803","14","324.744","7.4","1.87","2.796","2.726","0.066","0.004","0.5","0","14","4817","344.225","1.337","1","0","57","4817","0","0.49803","14","324.744","7.4","1.87","2.796","2.726","0.066","0.004","0.5","0","14","4817","344.225","1.337","1","0","6","4817","0","0.56221","2.19","5.1","321.434","2.397","0.068","5.1271477663230245","1809.5515463917525","340.413","1.337","1809.6","22651","0.004"
"konkani/","2.468","finished","-","harveenchadha","","2021-06-01T03:29:23.000Z","118","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/konkani/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/konkani/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/konkani/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/konkani/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.53191","33","361.622","7.4","0.825","2.519","2.457","0.056","0.006","0.0625","0.000404234375","33","11374","386.305","1.757","2","0","118","11374","0","0.53191","33","361.622","7.4","0.825","2.519","2.457","0.056","0.006","0.0625","0.000404234375","33","11374","386.305","1.757","2","0","8","11374","0","0.55128","2.159","5.2","382.165","2.408","0.053","5.180353031465848","1815.2125863392173","403.89","1.757","1815.2","22606.3","0.006"
"assamese/","2.487","finished","-","harveenchadha","","2021-05-31T22:06:37.000Z","730","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.51326","226","380.406","7.3","0.407","2.695","2.636","0.053","0.007","0.0625","0.000404234375","226","78725","402.187","1.757","14","0","731","78725","0","0.51326","226","380.406","7.3","0.407","2.695","2.636","0.053","0.007","0.0625","0.000404234375","226","78725","402.187","1.757","14","0","21","78725","0","0.55515","2.159","5.1","387.505","2.428","0.052","5.14704540269222","1813.5968514715948","408.604","1.757","1813.6","22561.6","0.007"
"gujarati/","2.493","finished","-","harveenchadha","","2021-05-31T23:15:54.000Z","968","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/gujarati/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/gujarati/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/gujarati/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/gujarati/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.51211","301","384.552","7.3","0.37","2.674","2.614","0.052","0.007","0.0625","0.000404234375","301","106296","405.801","1.757","19","0","969","106296","0","0.51211","301","384.552","7.3","0.37","2.674","2.614","0.052","0.007","0.0625","0.000404234375","301","106296","405.801","1.757","19","0","26","106296","0","0.55219","2.159","5.2","385.774","2.434","0.052","5.152287750021461","1814.093398574985","407.441","1.757","1814.1","22541.1","0.007"
"urdu/","2.494","finished","-","harveenchadha","","2021-06-01T05:40:52.000Z","748","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/urdu/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/urdu/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/urdu/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/urdu/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.50194","233","385.313","7.3","0.39","2.734","2.675","0.053","0.006","0.0625","0.000404234375","233","80705","406.342","1.757","14","0","749","80705","0","0.50194","233","385.313","7.3","0.39","2.734","2.675","0.053","0.006","0.0625","0.000404234375","233","80705","406.342","1.757","14","0","21","80705","0","0.55121","2.159","5.2","389.545","2.436","0.052","5.155459387483355","1812.3210164225477","410.771","1.757","1812.3","22588.5","0.007"
"maithili/","2.539","finished","-","harveenchadha","","2021-06-01T03:31:37.000Z","329","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/maithili/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/maithili/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/maithili/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/maithili/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.50026","99","385.962","7.3","0.583","2.76","2.701","0.052","0.007","0.0625","0.000404234375","99","34942","407.982","1.757","6","0","330","34942","0","0.50026","99","385.962","7.3","0.583","2.76","2.701","0.052","0.007","0.0625","0.000404234375","99","34942","407.982","1.757","6","0","13","34942","0","0.54949","2.159","5.1","387.084","2.48","0.052","5.133644133644133","1812.440041440041","408.359","1.757","1812.4","22421.8","0.007"
"marathi/","2.54","finished","-","harveenchadha","","2021-06-01T04:00:37.000Z","1319","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/marathi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/marathi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/marathi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/marathi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.48712","325","377.491","7.1","0.347","2.777","2.717","0.054","0.006","0.0625","0.000404234375","325","114551","399.457","1.757","20","0","1320","114551","0","0.48712","325","377.491","7.1","0.347","2.777","2.717","0.054","0.006","0.0625","0.000404234375","325","114551","399.457","1.757","20","0","27","114551","0","0.53694","2.159","5.2","377.565","2.48","0.054","5.163014297309109","1814.1499656614849","400.27","1.757","1814.1","22573.7","0.006"
"manipuri/","2.561","finished","-","harveenchadha","","2021-06-01T03:52:09.000Z","492","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/manipuri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/manipuri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/manipuri/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/manipuri/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.48832","150","370.284","7.3","0.465","2.839","2.777","0.055","0.007","0.0625","0.000404234375","150","53141","391.887","1.757","9","0","492","53141","0","0.48832","150","370.284","7.3","0.465","2.839","2.777","0.055","0.007","0.0625","0.000404234375","150","53141","391.887","1.757","9","0","16","53141","0","0.54486","2.159","5.1","381.8","2.501","0.053","5.133447684391081","1812.2857632933103","403.574","1.757","1812.3","22424.2","0.007"
"hindi_sanskrit/","2.58","finished","-","harveenchadha","","2021-05-31T19:35:05.000Z","177","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/sanskrit/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/sanskrit/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/sanskrit/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.49061","52","325.266","7.4","0.97","2.795","2.725","0.066","0.004","0.5","0","52","18161","345.043","1.337","3","0","176","18161","0","0.49061","52","325.266","7.4","0.97","2.795","2.725","0.066","0.004","0.5","0","52","18161","345.043","1.337","3","0","9","18161","0","0.53626","2.19","5.2","335.676","2.512","0.065","5.1515601783060925","1813.0752847944527","353.826","1.337","1813.1","22539.8","0.004"
"hindi_konkani/","2.636","finished","-","harveenchadha","","2021-05-31T18:09:58.000Z","118","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/konkani/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/konkani/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/konkani/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.45929","33","313.449","7.3","1.259","2.981","2.909","0.068","0.004","0.5","0","33","11411","334.393","1.337","2","0","117","11411","0","0.45929","33","313.449","7.3","1.259","2.981","2.909","0.068","0.004","0.5","0","33","11411","334.393","1.337","2","0","8","11411","0","0.52516","2.19","5.2","327.861","2.566","0.066","5.180353031465848","1815.419800460476","347.748","1.337","1815.4","22688.6","0.004"
"bengali/","2.643","finished","-","harveenchadha","","2021-05-31T22:19:04.000Z","956","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/bengali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/bengali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/bengali/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/bengali/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.47116","297","359.504","7.2","0.349","2.902","2.838","0.058","0.006","0.0625","0.000404234375","297","104612","381.437","1.757","18","0","957","104612","0","0.47116","297","359.504","7.2","0.349","2.902","2.838","0.058","0.006","0.0625","0.000404234375","297","104612","381.437","1.757","18","0","25","104612","0","0.52226","2.159","5.2","362.888","2.579","0.057","5.155679248564968","1812.9207688293616","385.263","1.757","1812.9","22498.8","0.006"
"punjabi/","2.645","finished","-","harveenchadha","","2021-06-01T04:31:26.000Z","1387","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/punjabi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/punjabi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/punjabi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/punjabi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.47506","323","377.707","6.9","0.344","2.897","2.837","0.054","0.006","0.0625","0.000404234375","323","114335","399.802","1.757","20","0","1388","114335","0","0.47506","323","377.707","6.9","0.344","2.897","2.837","0.054","0.006","0.0625","0.000404234375","323","114335","399.802","1.757","20","0","27","114335","0","0.52814","2.159","5.2","377.671","2.584","0.054","5.160522273425499","1814.3469809760131","399.531","1.757","1814.3","22631.8","0.006"
"malayalam/","2.647","finished","-","harveenchadha","","2021-06-01T03:37:22.000Z","870","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/malayalam/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/malayalam/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/malayalam/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/malayalam/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.46861","273","375.539","7.3","0.382","2.859","2.798","0.055","0.006","0.0625","0.000404234375","273","95559","397.851","1.757","17","0","871","95559","0","0.46861","273","375.539","7.3","0.382","2.859","2.798","0.055","0.006","0.0625","0.000404234375","273","95559","397.851","1.757","17","0","23","95559","0","0.51553","2.159","5.2","376.994","2.586","0.054","5.174595623215985","1813.9686013320647","399.634","1.757","1814","22651.9","0.006"
"telugu/","2.647","finished","-","harveenchadha","","2021-06-01T05:26:00.000Z","875","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/telugu/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/telugu/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/telugu/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/telugu/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.48534","274","386.728","7.3","0.374","2.836","2.778","0.051","0.007","0.0625","0.000404234375","274","95752","408.829","1.757","16","0","876","95752","0","0.48534","274","386.728","7.3","0.374","2.836","2.778","0.051","0.007","0.0625","0.000404234375","274","95752","408.829","1.757","16","0","23","95752","0","0.52524","2.159","5.2","385.202","2.588","0.052","5.166161711797008","1814.0032190872944","407.289","1.757","1814","22594.5","0.007"
"odia/","2.654","finished","-","harveenchadha","","2021-06-01T04:24:49.000Z","380","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/odia/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/odia/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/odia/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/odia/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.47063","116","360.305","7.3","0.538","2.873","2.809","0.058","0.006","0.0625","0.000404234375","116","40656","383.757","1.757","7","0","382","40656","0","0.47063","116","360.305","7.3","0.538","2.873","2.809","0.058","0.006","0.0625","0.000404234375","116","40656","383.757","1.757","7","0","14","40656","0","0.51509","2.159","5.1","361.309","2.59","0.057","5.144792360648457","1812.1547856984232","384.836","1.757","1812.2","22475.6","0.006"
"hindi_urdu/","2.664","finished","-","harveenchadha","","2021-05-31T20:20:52.000Z","749","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/urdu/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/urdu/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/urdu/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.47714","233","331.315","7.3","0.447","2.88","2.811","0.066","0.004","0.5","0","233","81074","348.922","1.337","14","0","749","81074","0","0.47714","233","331.315","7.3","0.447","2.88","2.811","0.066","0.004","0.5","0","233","81074","348.922","1.337","14","0","20","81074","0","0.52409","2.19","5.2","334.413","2.596","0.065","5.155459387483355","1812.3015978695073","352.057","1.337","1812.3","22587","0.004"
"tamil/","2.676","finished","-","harveenchadha","","2021-06-01T05:00:01.000Z","1542","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/tamil/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/tamil/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/tamil/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/tamil/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.47288","326","374.958","7.1","0.349","2.878","2.817","0.055","0.006","0.0625","0.000404234375","326","114455","396.832","1.757","20","0","1543","114455","0","0.47288","326","374.958","7.1","0.349","2.878","2.817","0.055","0.006","0.0625","0.000404234375","326","114455","396.832","1.757","20","0","27","114455","0","0.51742","2.159","5.2","373.536","2.615","0.055","5.155094440010641","1813.8623038042033","395.75","1.757","1813.9","22553","0.006"
"nepali/","2.7","finished","-","harveenchadha","","2021-06-01T04:22:53.000Z","100","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/nepali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/nepali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/nepali/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/nepali/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.49327","27","353.383","7.4","0.941","2.809","2.746","0.056","0.007","0.0625","0.000404234375","27","9287","382.175","1.757","2","0","101","9287","0","0.49327","27","353.383","7.4","0.941","2.809","2.746","0.056","0.007","0.0625","0.000404234375","27","9287","382.175","1.757","2","0","8","9287","0","0.51742","2.159","5.1","379.468","2.64","0.054","5.127777777777778","1809.799074074074","401.632","1.757","1809.8","22373.9","0.007"
"hindi_sindhi/","2.701","finished","-","harveenchadha","","2021-05-31T19:39:00.000Z","56","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/sindhi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/sindhi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/sindhi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.52977","14","303.432","7.4","1.667","2.571","2.496","0.071","0.004","0.5","0","14","4485","325.848","1.337","1","0","55","4485","0","0.52977","14","303.432","7.4","1.667","2.571","2.496","0.071","0.004","0.5","0","14","4485","325.848","1.337","1","0","6","4485","0","0.52368","2.19","5.1","303.211","2.626","0.071","5.130755064456722","1814.812154696133","322.89","1.337","1814.8","22520","0.004"
"sindhi/","2.736","finished","-","harveenchadha","","2021-06-01T04:58:49.000Z","55","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/sindhi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/sindhi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/sindhi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/sindhi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.54515","14","349.031","7.4","1.365","2.473","2.407","0.059","0.007","0.0625","0.000404234375","14","4485","377.576","1.757","1","0","56","4485","0","0.54515","14","349.031","7.4","1.365","2.473","2.407","0.059","0.007","0.0625","0.000404234375","14","4485","377.576","1.757","1","0","7","4485","0","0.52329","2.159","5.1","365.764","2.672","0.057","5.130755064456722","1814.812154696133","387.661","1.757","1814.8","22362.7","0.007"
"hindi_gujarati/","2.736","finished","-","harveenchadha","","2021-05-31T13:58:06.000Z","960","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/gujarati/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/gujarati/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/gujarati/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.46454","301","333.965","7.3","0.478","2.964","2.896","0.064","0.004","0.5","0","301","107091","352.705","1.337","18","0","960","107091","0","0.46454","301","333.965","7.3","0.478","2.964","2.896","0.064","0.004","0.5","0","301","107091","352.705","1.337","18","0","24","107091","0","0.51389","2.19","5.2","333.162","2.668","0.065","5.152287750021461","1813.9302944458752","352.073","1.337","1813.9","22709.1","0.004"
"hindi_maithili/","2.747","finished","-","harveenchadha","","2021-05-31T18:12:11.000Z","328","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/maithili/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/maithili/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/maithili/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.46912","99","335.536","7.3","0.772","2.989","2.921","0.064","0.004","0.5","0","99","34793","353.764","1.337","6","0","328","34793","0","0.46912","99","335.536","7.3","0.772","2.989","2.921","0.064","0.004","0.5","0","99","34793","353.764","1.337","6","0","12","34793","0","0.51634","2.19","5.1","331.516","2.677","0.065","5.133644133644133","1812.3299663299665","349.653","1.337","1812.3","22506.1","0.004"
"santali/","2.789","finished","-","harveenchadha","","2021-06-01T04:58:03.000Z","30","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/santali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/santali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/santali/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/santali/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.49288","5","360.739","7.6","1.941","2.771","2.707","0.057","0.007","0.0625","0.000404234375","5","1755","384.961","1.757","1","0","30","1755","0","0.49288","5","360.739","7.6","1.941","2.771","2.707","0.057","0.007","0.0625","0.000404234375","5","1755","384.961","1.757","1","0","7","1755","0","0.50902","2.159","5.1","363.361","2.724","0.058","5.09009009009009","1791.5315315315315","384.662","1.757","1791.5","22033.8","0.007"
"hindi_kannada_v2/","2.827","finished","-","harveenchadha","","2021-05-31T17:44:34.000Z","1290","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/kannada_v2/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/kannada_v2/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/kannada_v2/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.45157","326","310.007","7.3","0.612","3.043","2.969","0.07","0.004","0.5","0","326","114152","328.479","1.337","20","0","1290","114152","0","0.45157","326","310.007","7.3","0.612","3.043","2.969","0.07","0.004","0.5","0","326","114152","328.479","1.337","20","0","26","114152","0","0.4988","2.19","5.2","312.039","2.754","0.069","5.159663865546219","1814.3083778966131","331.669","1.337","1814.3","22656.5","0.004"
"hindi_nepali/","2.851","finished","-","harveenchadha","","2021-05-31T19:03:12.000Z","99","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/nepali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/nepali/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/nepali/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.45355","27","315.672","7.4","1.109","2.998","2.927","0.067","0.004","0.5","0","27","9247","335.809","1.337","2","0","100","9247","0","0.45355","27","315.672","7.4","1.109","2.998","2.927","0.067","0.004","0.5","0","27","9247","335.809","1.337","2","0","7","9247","0","0.49364","2.19","5.1","327.134","2.781","0.066","5.127777777777778","1812.812962962963","346.048","1.337","1812.8","22479.4","0.004"
"hindi_santali/","2.864","finished","-","harveenchadha","","2021-05-31T19:38:17.000Z","28","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/santali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/santali/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/santali/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.47692","5","321.67","7.6","2.311","2.904","2.833","0.067","0.004","0.5","0","5","1755","343.311","1.337","1","0","29","1755","0","0.47692","5","321.67","7.6","2.311","2.904","2.833","0.067","0.004","0.5","0","5","1755","343.311","1.337","1","0","6","1755","0","0.49562","2.19","5.1","310.371","2.79","0.07","5.09009009009009","1791.5315315315315","329.686","1.337","1791.5","22295.2","0.004"
"hindi_marathi/","2.881","finished","-","harveenchadha","","2021-05-31T18:41:03.000Z","1313","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/marathi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/marathi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/marathi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.43469","327","327.2","7.3","0.496","3.111","3.042","0.066","0.004","0.5","0","327","113622","346.922","1.337","20","0","1313","113622","0","0.43469","327","327.2","7.3","0.496","3.111","3.042","0.066","0.004","0.5","0","327","113622","346.922","1.337","20","0","25","113622","0","0.48541","2.19","5.2","322.008","2.81","0.067","5.163014297309109","1814.323531248049","342.652","1.337","1814.3","22676.4","0.004"
"english/","2.897","finished","-","harveenchadha","","2021-05-31T22:38:15.000Z","2239","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/english/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/english/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/english/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/english/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.44215","325","305.86","7.2","0.315","3.092","3.016","0.07","0.006","0.0625","0.000404234375","325","116492","327.605","1.757","21","0","2240","116492","0","0.44215","325","305.86","7.2","0.315","3.092","3.016","0.07","0.006","0.0625","0.000404234375","325","116492","327.605","1.757","21","0","27","116492","0","0.48346","2.159","5.1","305.594","2.821","0.07","5.101756711965528","1811.7300482451296","328.413","1.757","1811.7","22287.4","0.006"
"kashmiri/","2.914","finished","-","harveenchadha","","2021-06-01T03:25:42.000Z","205","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/kashmiri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/kashmiri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/kashmiri/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/kashmiri/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.44755","60","384.497","7.4","0.673","3.076","3.017","0.052","0.006","0.0625","0.000404234375","60","21030","406.665","1.757","4","0","205","21030","0","0.44755","60","384.497","7.4","0.673","3.076","3.017","0.052","0.006","0.0625","0.000404234375","60","21030","406.665","1.757","4","0","11","21030","0","0.48572","2.159","5.1","387.962","2.855","0.052","5.147562018819504","1813.4456800684345","410.241","1.757","1813.4","22435.4","0.006"
"hindi_punjabi/","2.921","finished","-","harveenchadha","","2021-05-31T19:11:42.000Z","1387","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/punjabi/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/punjabi/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/punjabi/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.44269","325","324.102","7.2","0.509","3.104","3.034","0.067","0.004","0.5","0","325","114427","342.408","1.337","20","0","1387","114427","0","0.44269","325","324.102","7.2","0.509","3.104","3.034","0.067","0.004","0.5","0","325","114427","342.408","1.337","20","0","25","114427","0","0.48459","2.19","5.2","323.849","2.85","0.067","5.160522273425499","1814.2548150773955","342","1.337","1814.3","22634.2","0.004"
"hindi_assamese/","2.923","finished","-","harveenchadha","","2021-05-31T12:49:24.000Z","724","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.45273","226","326.251","7.3","0.573","3.056","2.987","0.066","0.004","0.5","0","226","78243","344.344","1.337","14","0","724","78243","0","0.45273","226","326.251","7.3","0.573","3.056","2.987","0.066","0.004","0.5","0","226","78243","344.344","1.337","14","0","18","78243","0","0.48536","2.19","5.1","329.017","2.853","0.066","5.14704540269222","1813.6065480264656","346.76","1.337","1813.6","22682.8","0.004"
"hindi_telugu/","2.934","finished","-","harveenchadha","","2021-05-31T20:06:03.000Z","873","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/telugu/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/telugu/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/telugu/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.44724","274","334.212","7.3","0.568","3.059","2.991","0.064","0.004","0.5","0","274","95039","353.08","1.337","16","0","873","95039","0","0.44724","274","334.212","7.3","0.568","3.059","2.991","0.064","0.004","0.5","0","274","95039","353.08","1.337","16","0","22","95039","0","0.48054","2.19","5.2","332.974","2.865","0.065","5.166161711797008","1813.983336489301","351.529","1.337","1814","22658.5","0.004"
"hindi_malayalam/","2.949","finished","-","harveenchadha","","2021-05-31T18:17:54.000Z","868","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/malayalam/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/malayalam/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/malayalam/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.40581","273","323.888","7","0.58","3.256","3.185","0.067","0.004","0.5","0","273","96503","342.434","1.337","16","0","868","96503","0","0.40581","273","323.888","7","0.58","3.256","3.185","0.067","0.004","0.5","0","273","96503","342.434","1.337","16","0","22","96503","0","0.4681","2.19","5.2","323.401","2.878","0.067","5.174595623215985","1814.162702188392","342.652","1.337","1814.2","22694.3","0.004"
"hindi_bengali/","2.971","finished","-","harveenchadha","","2021-05-31T13:01:45.000Z","948","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/bengali/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/bengali/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/bengali/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.4234","297","308.051","7.2","0.486","3.201","3.126","0.07","0.004","0.5","0","297","103237","327.26","1.337","18","0","949","103237","0","0.4234","297","308.051","7.2","0.486","3.201","3.126","0.07","0.004","0.5","0","297","103237","327.26","1.337","18","0","24","103237","0","0.47123","2.19","5.2","307.379","2.897","0.07","5.155679248564968","1813.1556792485649","327.271","1.337","1813.2","22684.2","0.004"
"hindi_manipuri/","2.977","finished","-","harveenchadha","","2021-05-31T18:32:38.000Z","490","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/manipuri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/manipuri/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/manipuri/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.42956","150","319.309","7.3","0.76","3.243","3.171","0.067","0.004","0.5","0","150","52118","338.394","1.337","9","0","489","52118","0","0.42956","150","319.309","7.3","0.76","3.243","3.171","0.067","0.004","0.5","0","150","52118","338.394","1.337","9","0","15","52118","0","0.47954","2.19","5.1","325.425","2.906","0.067","5.133447684391081","1812.103602058319","343.972","1.337","1812.1","22514","0.004"
"bodo/","3.082","finished","-","harveenchadha","bodo","2021-05-31T22:35:17.000Z","86","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/bodo/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/checkpoint_best.pt","/home/harveen.chadha/experiments/bodo/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/bodo/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/bodo/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.42472","23","329.894","7.4","1.073","3.2","3.131","0.062","0.007","0.0625","0.000404234375","23","7831","355.863","1.757","2","0","88","7831","0","0.42472","23","329.894","7.4","1.073","3.2","3.131","0.062","0.007","0.0625","0.000404234375","23","7831","355.863","1.757","2","0","8","7831","0","0.45784","2.159","5.1","354.812","3.016","0.059","5.130810810810811","1814.587027027027","376.981","1.757","1814.6","22491.1","0.007"
"hindi_kashmiri/","3.09","finished","-","harveenchadha","","2021-05-31T18:06:19.000Z","204","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/kashmiri/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/kashmiri/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/kashmiri/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.41175","60","333.375","7.3","0.849","3.333","3.264","0.065","0.004","0.5","0","60","21440","351.419","1.337","4","0","203","21440","0","0.41175","60","333.375","7.3","0.849","3.333","3.264","0.065","0.004","0.5","0","60","21440","351.419","1.337","4","0","10","21440","0","0.46093","2.19","5.1","334.424","3.022","0.065","5.147562018819504","1814.4811804961505","353.805","1.337","1814.5","22535.5","0.004"
"hindi_odia/","3.1","finished","-","harveenchadha","","2021-05-31T19:05:06.000Z","381","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/odia/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/odia/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/odia/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.41101","116","311.453","7.3","0.673","3.256","3.182","0.069","0.004","0.5","0","116","40189","331.96","1.337","7","0","380","40189","0","0.41101","116","311.453","7.3","0.673","3.256","3.182","0.069","0.004","0.5","0","116","40189","331.96","1.337","7","0","13","40189","0","0.45035","2.19","5.1","303.035","3.025","0.071","5.144792360648457","1812.995336442372","324.094","1.337","1813","22520.1","0.004"
"hindi_tamil/","3.1","finished","-","harveenchadha","","2021-05-31T19:40:11.000Z","1536","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/tamil/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/tamil/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/tamil/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.40389","330","321.772","7.1","0.58","3.328","3.257","0.067","0.004","0.5","0","330","114890","341.136","1.337","20","0","1536","114890","0","0.40389","330","321.772","7.1","0.58","3.328","3.257","0.067","0.004","0.5","0","330","114890","341.136","1.337","20","0","26","114890","0","0.45232","2.19","5.2","318.34","3.029","0.068","5.155094440010641","1813.8599095504123","338.285","1.337","1813.9","22644.8","0.004"
"hindi_english/","3.129","finished","-","harveenchadha","","2021-05-31T13:20:42.000Z","2224","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/english/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/english/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/english/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.39183","327","264.559","7.3","0.425","3.417","3.334","0.079","0.003","0.5","0","327","114745","287.25","1.337","20","0","2224","114745","0","0.39183","327","264.559","7.3","0.425","3.417","3.334","0.079","0.003","0.5","0","327","114745","287.25","1.337","20","0","25","114745","0","0.45129","2.19","5.1","257.291","3.045","0.081","5.101756711965528","1811.846057525872","281.027","1.337","1811.8","22423.3","0.003"
"hindi_bodo/","3.366","finished","-","harveenchadha","bodo","2021-05-31T13:17:50.000Z","86","","false","1","0.875","1","50","false","500","loss","1","","-1","1","-1","5","false","false","1","true","false","false","false","{}","-1","false","false","false","false","/home/harveen.chadha/experiments/assamese/vakyansh-wav2vec2-experimentation/checkpoints/pretraining/hindi_pretrained_4kh.pt","/home/harveen.chadha/experiments/bodo/vakyansh-wav2vec2-experimentation/checkpoints/pretraining","1","3000","false","16384","false","false","false","0","true","128","false","0","json","1","false","false","0.0001","1","false","/tmp/plasma","false","false","2021","false","/home/harveen.chadha/experiments/bodo/vakyansh-wav2vec2-experimentation/logs/pretraining/tensorboard","false","false","pretraining-language-analysis-2","{}","false","wav2vec","true","[""prob_perplexity"",""code_perplexity"",""temp""]","[0.1,10]","0","10","false","test","1400000","1400000","1","6","8","1","0","true","train","valid","0","1","30","false","25","false","legacy_ddp","0","nccl","false","1","-1","0","1","false","false","false","true","false","-1","3","false","false","1","never","0","false","LocalSGD","false","none","0","false","false","9223372036854776000","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","0","-","false","[%(asctime)s][%(name)s][%(levelname)s] - %(message)s","logging.StreamHandler","simple","ext://sys.stdout","logging.FileHandler","hydra_train.log","simple","[""console"",""file""]","INFO","1","polynomial_decay","0","[0.0005]","1","30","32000","wav2vec2","0","gelu","0.1","0","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","128","16","0","0.1","0.1","0.1","12","768","3072","0.05","12","default","0.1","256","0","2","[2,0.5,0.999995]","320","false","0.1","10","1","0","0","static","10","1","0","0.65","static","false","false","false","100","false","true","false","false","0","[0.0005]","0","30","false","-1","0","[64]","false","adam","(0.9,0.98)","0.000001","[0.0005]","false","false","0.01","audio_pretraining","false","[(512, 10, 5)] + [(512, 3, 2)] * 4 + [(512,2,2)] + [(512,2,2)]","/home/harveen.chadha/experiments/bodo/vakyansh-wav2vec2-experimentation/data/pretraining","false","768","false","5","-1","0.5","-1","0","false","10","1","false","1","0","false","0","200","1","1","false","false","0","false","0","false","false","false","false","false","-1","-1","false","1","0","false","letter","10","1","0","0","static","10","1","0","0.65","static","250000","32000","false","false","false","0","false","16000","false","0.36994","23","281.037","7.4","1.233","3.606","3.527","0.075","0.004","0.5","0","23","7985","302.778","1.337","2","0","86","7985","0","0.36994","23","281.037","7.4","1.233","3.606","3.527","0.075","0.004","0.5","0","23","7985","302.778","1.337","2","0","8","7985","0","0.41736","2.19","5.1","289.889","3.288","0.074","5.130810810810811","1814.397837837838","310.212","1.337","1814.4","22732.5","0.004"

==> simulation_data/wandb_export_2021-07-09T10_22_24.731+05_30.csv <==
"Name","Runtime","Notes","Tags","train/accuracy","train/bsz","train/code_perplexity","train/gb_free","train/gnorm","train/loss","train/loss_0","train/loss_1","train/loss_2","train/nsentences","train/ntokens","train/prob_perplexity","train/train_wall","train/wall","train/wpb","train_inner/accuracy","train_inner/bsz","train_inner/code_perplexity","train_inner/gb_free","train_inner/gnorm","train_inner/loss","train_inner/loss_0","train_inner/loss_1","train_inner/loss_2","train_inner/nsentences","train_inner/ntokens","train_inner/prob_perplexity","train_inner/train_wall","train_inner/wall","train_inner/wpb","valid/accuracy","valid/bsz","valid/code_perplexity","valid/loss","valid/loss_0","valid/loss_1","valid/loss_2","valid/nsentences","valid/ntokens","valid/prob_perplexity","valid/wpb","valid/wps"
"hindi_urdu/","33","-","","0.45621","327","335.017","7.3","0.389","3.002","2.933","0.065","0.004","327","116969","352.404","20","31","116969","0.45621","327","335.017","7.3","0.389","3.002","2.933","0.065","0.004","327","116969","352.404","20","24","116969","0.52378","5.2","330.256","2.669","2.6","0.066","0.004","5.177777777777778","1802.3333333333333","348.245","1802.3","22905"
"hindi_telugu/","33","-","","0.43742","329","333.895","6.9","0.543","3.133","3.065","0.065","0.004","329","115292","352.029","20","32","115292","0.43742","329","333.895","6.9","0.543","3.133","3.065","0.065","0.004","329","115292","352.029","20","25","115292","0.4914","5.1","332.555","2.866","2.798","0.064","0.004","5.074074074074074","1764.037037037037","351.69","1764","22684.8"
"hindi_tamil/","36","-","","0.39531","329","313.035","7.3","0.586","3.383","3.31","0.069","0.004","329","115789","332.492","20","36","115789","0.39531","329","313.035","7.3","0.586","3.383","3.31","0.069","0.004","329","115789","332.492","20","24","115789","0.44639","5.1","319.293","3.13","3.058","0.068","0.004","5.11578947368421","1805.252631578947","339.361","1805.3","23067.9"
"hindi_sindhi/","28","-","","0.4774","331","299.04","6.8","0.589","2.9","2.823","0.073","0.004","331","116026","317.836","20","28","116026","0.4774","331","299.04","6.8","0.589","2.9","2.823","0.073","0.004","331","116026","317.836","20","24","116026","0.52544","4.7","305.936","2.677","2.602","0.071","0.004","4.666666666666667","1546","326.445","1546","23851.9"
"hindi_santali/","28","-","","0.45198","331","311.016","7.2","0.545","3.045","2.971","0.07","0.004","331","115323","329.34","20","28","115323","0.45198","331","311.016","7.2","0.545","3.045","2.971","0.07","0.004","331","115323","329.34","20","24","115323","0.46705","5","331.068","2.959","2.89","0.066","0.004","5","1745","348.646","1745","0"
"hindi_sanskrit/","31","-","","0.4858","330","337.266","7.3","0.524","2.806","2.738","0.064","0.004","330","115456","354.931","20","29","115456","0.4858","330","337.266","7.3","0.524","2.806","2.738","0.064","0.004","330","115456","354.931","20","25","115456","0.51785","4.7","327.645","2.733","2.664","0.065","0.004","4.7272727272727275","1695.6363636363635","348.334","1695.6","22442.7"
"hindi_punjabi/","35","-","","0.44766","329","324.515","7.1","0.489","3.068","2.997","0.067","0.004","329","115694","342.8","20","35","115694","0.44766","329","324.515","7.1","0.489","3.068","2.997","0.067","0.004","329","115694","342.8","20","25","115694","0.48525","5.1","324.247","2.91","2.839","0.067","0.004","5.093023255813954","1792.0116279069769","342.616","1792","22750.9"
"hindi_odia/","31","-","","0.39412","327","303.17","7.3","0.507","3.367","3.292","0.071","0.004","327","116289","323.786","20","30","116289","0.39412","327","303.17","7.3","0.507","3.367","3.292","0.071","0.004","327","116289","323.786","20","25","116289","0.45004","5","307.917","3.116","3.043","0.07","0.004","5.043478260869565","1766.2173913043478","329.555","1766.2","23171"
"hindi_nepali/","30","-","","0.43721","327","328.975","6.9","0.529","3.122","3.052","0.066","0.004","327","116322","347.254","20","28","116322","0.43721","327","328.975","6.9","0.529","3.122","3.052","0.066","0.004","327","116322","347.254","20","24","116322","0.46858","4.5","307.552","2.951","2.879","0.068","0.004","4.5","1570.3333333333333","331.201","1570.3","23789.8"
"hindi_marathi/","36","-","","0.43133","332","324.596","6.9","0.499","3.122","3.052","0.067","0.004","332","115743","344.115","20","35","115743","0.43133","332","324.596","6.9","0.499","3.122","3.052","0.067","0.004","332","115743","344.115","20","25","115743","0.4856","5.1","324.115","2.884","2.814","0.066","0.004","5.1234567901234565","1784.617283950617","345.009","1784.6","22661.1"
"hindi_manipuri/","31","-","","0.43772","330","329.008","7.3","0.603","3.169","3.099","0.066","0.004","330","115079","346.799","19","30","115079","0.43772","330","329.008","7.3","0.603","3.169","3.099","0.066","0.004","330","115079","346.799","19","24","115079","0.48906","5","319.094","2.935","2.863","0.067","0.004","5","1753.3","338.499","1753.3","22737.1"
"hindi_malayalam/","33","-","","0.4318","324","325.76","7.3","0.548","3.111","3.04","0.067","0.004","324","114782","344.365","20","33","114782","0.4318","324","325.76","7.3","0.548","3.111","3.04","0.067","0.004","324","114782","344.365","20","25","114782","0.46381","5.2","323.04","2.973","2.902","0.067","0.004","5.150943396226415","1795.2264150943397","342.073","1795.2","22691.5"
"hindi_maithili/","30","-","","0.4733","325","331.361","7.3","0.549","2.944","2.875","0.066","0.004","325","115116","349.065","20","30","115116","0.4733","325","331.361","7.3","0.549","2.944","2.875","0.066","0.004","325","115116","349.065","20","24","115116","0.54269","5","332.361","2.593","2.524","0.065","0.004","4.95","1729.15","350.692","1729.2","22699.9"
"hindi_konkani/","29","-","","0.47251","336","328.755","7.3","0.592","2.878","2.809","0.066","0.004","336","116718","347.539","19","28","116718","0.47251","336","328.755","7.3","0.592","2.878","2.809","0.066","0.004","336","116718","347.539","19","24","116718","0.5203","4.7","315.777","2.694","2.622","0.068","0.004","4.714285714285714","1643.2857142857142","337.922","1643.3","23563.9"
"hindi_kashmiri/","29","-","","0.4226","331","335.684","7.3","0.532","3.263","3.195","0.064","0.004","331","115390","354.278","20","29","115390","0.4226","331","335.684","7.3","0.532","3.263","3.195","0.064","0.004","331","115390","354.278","20","24","115390","0.44537","5","331.903","3.163","3.094","0.065","0.004","5","1800","351.493","1800","23414"
"hindi_kannada_v2/","36","-","","0.44507","327","312.931","7.2","0.611","3.069","2.996","0.07","0.004","327","115876","331.26","20","34","115876","0.44507","327","312.931","7.2","0.611","3.069","2.996","0.07","0.004","327","115876","331.26","20","25","115876","0.50653","5.1","308.822","2.791","2.717","0.07","0.004","5.0875","1776.025","328.866","1776","22728.7"
"hindi_hindi/","92","-","","0.53399","334","341.082","6.9","0.372","2.484","2.417","0.063","0.004","334","116306","358.936","20","93","116306","0.53399","334","341.082","6.9","0.372","2.484","2.417","0.063","0.004","334","116306","358.936","20","27","116306","0.59204","5.1","339.053","2.229","2.162","0.064","0.004","5.1477272727272725","1807.729797979798","357.423","1807.7","22858.9"
"hindi_gujarati/","34","-","","0.46159","325","334.56","7.2","0.476","2.968","2.9","0.065","0.004","325","115790","352.66","20","33","115790","0.46159","325","334.56","7.2","0.476","2.968","2.9","0.065","0.004","325","115790","352.66","20","24","115790","0.51012","5","332.902","2.748","2.68","0.065","0.004","5.016666666666667","1780.9666666666667","352.471","1781","22653.6"
"hindi_english/","41","-","","0.40152","325","260.908","7","0.414","3.372","3.289","0.08","0.003","325","115725","282.765","20","40","115725","0.40152","325","260.908","7","0.414","3.372","3.289","0.08","0.003","325","115725","282.765","20","25","115725","0.45417","5.1","261.559","3.114","3.031","0.08","0.003","5.08029197080292","1795.4379562043796","286.266","1795.4","22558.8"
"hindi_dogri/","29","-","","0.52494","333","323.18","6.9","0.6","2.619","2.548","0.067","0.004","333","115240","341.209","19","28","115240","0.52494","333","323.18","6.9","0.6","2.619","2.548","0.067","0.004","333","115240","341.209","19","24","115240","0.55731","4.7","319.167","2.531","2.46","0.067","0.004","4.666666666666667","1608.3333333333333","341.308","1608.3","22375.1"
"hindi_bodo/","28","-","","0.37465","328","289.939","6.9","0.759","3.569","3.491","0.074","0.004","328","115221","309.776","19","28","115221","0.37465","328","289.939","6.9","0.759","3.569","3.491","0.074","0.004","328","115221","309.776","19","24","115221","0.40724","4.6","281.139","3.433","3.354","0.075","0.004","4.6","1590.2","302.857","1590.2","22927.6"
"hindi_bengali/","34","-","","0.41623","324","303.551","7.2","0.484","3.25","3.175","0.072","0.004","324","115699","322.335","20","32","115699","0.41623","324","303.551","7.2","0.484","3.25","3.175","0.072","0.004","324","115699","322.335","20","24","115699","0.47226","5.1","307.388","2.972","2.898","0.07","0.004","5.120689655172414","1794.6379310344828","327.97","1794.6","22711.7"
"hindi_assamese/","32","-","","0.45505","326","328.479","6.8","0.59","3.055","2.985","0.066","0.004","326","114863","346.048","20","31","114863","0.45505","326","328.479","6.8","0.59","3.055","2.985","0.066","0.004","326","114863","346.048","20","24","114863","0.48495","5","325.915","2.921","2.852","0.066","0.004","5.022222222222222","1749.6","343.955","1749.6","22767.3"
"urdu/","27","-","","0.49918","329","388.523","31","0.364","2.735","2.677","0.052","0.006","329","116456","409.528","15","26","116456","0.49918","329","388.523","31","0.364","2.735","2.677","0.052","0.006","329","116456","409.528","15","20","116456","0.54229","5.2","388.629","2.547","2.488","0.052","0.007","5.177777777777778","1795.3111111111111","409.795","1795.3","34045.6"
"telugu/","27","-","","0.48043","331","386.686","30.7","0.356","2.847","2.789","0.052","0.007","331","116403","408.451","15","27","116403","0.48043","331","386.686","30.7","0.356","2.847","2.789","0.052","0.007","331","116403","408.451","15","20","116403","0.52902","5.1","385.209","2.628","2.569","0.052","0.007","5.074074074074074","1774.148148148148","408.189","1774.1","33865.1"
"tamil/","29","-","","0.47804","330","373.042","31","0.335","2.851","2.789","0.055","0.006","330","116190","394.488","15","29","116190","0.47804","330","373.042","31","0.335","2.851","2.789","0.055","0.006","330","116190","394.488","15","21","116190","0.50949","5.1","376.656","2.714","2.654","0.054","0.006","5.11578947368421","1806.178947368421","398.957","1806.2","34295.5"
"sindhi/","23","-","","0.51339","326","360.511","31.1","0.365","2.672","2.606","0.058","0.007","326","115899","381.66","15","24","115899","0.51339","326","360.511","31.1","0.365","2.672","2.606","0.058","0.007","326","115899","381.66","15","20","115899","0.5322","4.7","366.23","2.593","2.531","0.055","0.007","4.666666666666667","1532","391.604","1532","32318.6"
"santali/","24","-","","0.48715","324","359.894","30.9","0.335","2.835","2.77","0.059","0.007","324","115853","380.31","15","23","115853","0.48715","324","359.894","30.9","0.335","2.835","2.77","0.059","0.007","324","115853","380.31","15","19","115853","0.55913","5","389.161","2.465","2.406","0.052","0.007","5","1835","409.198","1835","0"
"sanskrit/","25","-","","0.51102","329","386.813","30.9","0.388","2.665","2.606","0.052","0.006","329","115956","407.61","15","24","115956","0.51102","329","386.813","30.9","0.388","2.665","2.606","0.052","0.006","329","115956","407.61","15","20","115956","0.57579","4.7","378.366","2.373","2.314","0.052","0.007","4.7272727272727275","1677.5454545454545","403.332","1677.5","32193.4"
"punjabi/","27","-","","0.47737","340","379.341","31","0.365","2.879","2.819","0.054","0.006","340","116682","400.606","15","27","116682","0.47737","340","379.341","31","0.365","2.879","2.819","0.054","0.006","340","116682","400.606","15","19","116682","0.52663","5.1","372.644","2.651","2.589","0.055","0.006","5.093023255813954","1791.5","395.253","1791.5","33736.3"
"odia/","24","-","","0.46874","328","358.569","30.7","0.359","2.89","2.826","0.058","0.006","328","116904","381.582","15","25","116904","0.46874","328","358.569","30.7","0.359","2.89","2.826","0.058","0.006","328","116904","381.582","15","20","116904","0.51647","5","366.503","2.638","2.576","0.056","0.006","5.043478260869565","1769.8695652173913","389.73","1769.9","34237.5"
"nepali/","25","-","","0.48947","330","376.962","31.1","0.344","2.805","2.744","0.054","0.007","330","115744","398.328","15","24","115744","0.48947","330","376.962","31.1","0.344","2.805","2.744","0.054","0.007","330","115744","398.328","15","20","115744","0.53163","4.5","360.562","2.642","2.579","0.056","0.007","4.5","1554.6666666666667","386.476","1554.7","31523.2"
"marathi/","28","-","","0.482","328","375.352","30.6","0.336","2.798","2.737","0.055","0.006","328","116077","397.269","14","28","116077","0.482","328","375.352","30.6","0.336","2.798","2.737","0.055","0.006","328","116077","397.269","14","20","116077","0.53833","5.1","377.912","2.521","2.461","0.053","0.006","5.1234567901234565","1793.6049382716049","401.402","1793.6","33654.7"
"manipuri/","25","-","","0.49273","328","380.016","30.9","0.385","2.811","2.751","0.054","0.007","328","116215","401.209","15","25","116215","0.49273","328","380.016","30.9","0.385","2.811","2.751","0.054","0.007","328","116215","401.209","15","20","116215","0.54262","5","374.917","2.576","2.515","0.054","0.007","5","1757.4666666666667","397.501","1757.5","33566.3"
"malayalam/","27","-","","0.47187","331","380.668","31","0.341","2.834","2.774","0.053","0.006","331","116086","402.818","14","27","116086","0.47187","331","380.668","31","0.341","2.834","2.774","0.053","0.006","331","116086","402.818","14","20","116086","0.51019","5.2","375.885","2.684","2.624","0.054","0.006","5.150943396226415","1807.4150943396223","398.538","1807.4","33911.9"
"maithili/","25","-","","0.49981","328","383.856","31.1","0.36","2.789","2.729","0.053","0.007","328","116336","405.015","15","24","116336","0.49981","328","383.856","31.1","0.36","2.789","2.729","0.053","0.007","328","116336","405.015","15","19","116336","0.5635","5","389.011","2.474","2.416","0.051","0.007","4.95","1729.9","411.395","1729.9","33148.8"
"konkani/","24","-","","0.5187","336","378.073","30.6","0.337","2.586","2.526","0.054","0.006","336","115987","398.712","15","24","115987","0.5187","336","378.073","30.6","0.337","2.586","2.526","0.054","0.006","336","115987","398.712","15","20","115987","0.57094","4.7","367.618","2.337","2.275","0.055","0.006","4.714285714285714","1620.142857142857","390.772","1620.1","32521.8"
"kashmiri/","25","-","","0.45706","330","386.523","31.1","0.364","3.045","2.986","0.052","0.006","330","115146","408.971","15","25","115146","0.45706","330","386.523","31.1","0.364","3.045","2.986","0.052","0.006","330","115146","408.971","15","20","115146","0.4808","5","386.121","2.932","2.873","0.052","0.006","5","1801.6666666666667","408.915","1801.7","34090.4"
"kannada_v2/","28","-","","0.5369","331","372.057","30.8","0.359","2.504","2.441","0.056","0.007","331","116189","392.29","14","28","116189","0.5369","331","372.057","30.8","0.359","2.504","2.441","0.056","0.007","331","116189","392.29","14","20","116189","0.59081","5.1","370.802","2.272","2.21","0.055","0.007","5.0875","1794.075","392.791","1794.1","33823.3"
"hindi/","66","-","","0.53984","328","388.086","30.6","0.347","2.463","2.405","0.052","0.006","328","115881","409.389","14","66","115881","0.53984","328","388.086","30.6","0.347","2.463","2.405","0.052","0.006","328","115881","409.389","14","21","115881","0.58724","5.1","384.433","2.246","2.187","0.053","0.006","5.1477272727272725","1812.2184343434344","406.376","1812.2","34205.9"
"gujarati/","26","-","","0.51049","332","382.291","31","0.344","2.686","2.626","0.053","0.007","332","115593","403.071","14","27","115593","0.51049","332","382.291","31","0.344","2.686","2.626","0.053","0.007","332","115593","403.071","14","20","115593","0.55869","5","384.215","2.455","2.396","0.052","0.007","5.016666666666667","1770.0333333333333","405.999","1770","33209.7"
"english/","31","-","","0.44007","324","300.621","31.1","0.314","3.09","3.013","0.071","0.006","324","115319","322.913","14","30","115319","0.44007","324","300.621","31.1","0.314","3.09","3.013","0.071","0.006","324","115319","322.913","14","19","115319","0.48709","5.1","310.448","2.869","2.795","0.069","0.006","5.08029197080292","1795.2189781021898","334.112","1795.2","33630.2"
"dogri/","24","-","","0.55862","328","368.111","30.6","0.387","2.424","2.361","0.057","0.007","328","115295","388.072","15","24","115295","0.55862","328","368.111","30.6","0.387","2.424","2.361","0.057","0.007","328","115295","388.072","15","20","115295","0.5987","4.7","375.418","2.252","2.191","0.054","0.007","4.666666666666667","1641.3333333333333","398.918","1641.3","32008.6"
"bodo/","24","-","","0.44415","328","351.654","31.1","0.432","3.102","3.036","0.06","0.007","328","116114","372.549","15","24","116114","0.44415","328","351.654","31.1","0.432","3.102","3.036","0.06","0.007","328","116114","372.549","15","20","116114","0.46763","4.6","339.772","2.98","2.913","0.06","0.006","4.6","1581.6","366.188","1581.6","30998.6"
"bengali/","27","-","","0.47972","332","353.041","31.1","0.327","2.848","2.781","0.06","0.006","332","116025","374.78","15","25","116025","0.47972","332","353.041","31.1","0.327","2.848","2.781","0.06","0.006","332","116025","374.78","15","19","116025","0.51834","5.1","363.83","2.682","2.619","0.057","0.006","5.120689655172414","1807.4655172413793","386.733","1807.5","33983.6"
"assamese/","26","-","","0.50993","326","383.596","31","0.337","2.719","2.66","0.053","0.007","326","116817","404.013","15","25","116817","0.50993","326","383.596","31","0.337","2.719","2.66","0.053","0.007","326","116817","404.013","15","19","116817","0.56397","5","383.855","2.429","2.37","0.052","0.007","5.022222222222222","1767.5777777777778","405.223","1767.6","33782.5"
